The Relation between X-ray and Ultraviolet Variability of Quasars

The relation between X-ray and UV/optical variability in AGNs has been explored in many individual sources, however a large sample study is yet absent. Through matching the XMM-Newton serendipitous X-ray and UV source catalogs with SDSS quasars, we build a sample of 802 epoch-pairs of 525 quasars showing clear variability in logFx-logFuv space. After correcting for the effect of photometric noise, we find 35.6\pm2.1% of the epoch-pairs show asynchronous variability between X-ray and UV (brightening in one band but dimming in the other). This indicates only in 28.8\pm4.2% of the epoch-pairs the X-ray and UV variability are intrinsically coordinated. The variability synchronicity exhibits no dependence on physical parameters of quasars or the time lag of the epoch-pairs, except for stronger variability tends to have stronger synchronicity. Switches between synchronous and asynchronous variability are also seen in individual sources. The poor coordination clearly contradicts both the X-ray reprocessing model and the accretion rate variation model for AGN variability. The ratios of the observed X-ray variability amplitude to that in UV span a broad range and peak at ~ 2. The dominant fraction of the ratios appear too small to be attributed to X-ray reprocessing, and too large for accretion rate variation. The inhomogeneous disk model which incorporates both X-ray and UV/optical variability in AGNs is favored by the observed stochastic relation between X-ray and UV variations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
